Improved Differential-neural Cryptanalysis for Round-reduced Simeck32/64

In CRYPTO 2019, Gohr presented differential-neural cryptanalysis by building the differential distinguisher with a neural network, achieving practical 11-, and 12-round key recovery attack for Speck32/64. Inspired by this framework, we develop the Inception neural network that is compatible with the round function of Simeck to improve the accuracy of the neural distinguishers, thus improving the accuracy of (9-12)-round neural distinguishers for Simeck32/64. To provide solid baselines for neural distinguishers, we compute the full distribution of differences induced by one specific input difference up to 13-round Simeck32/64. Moreover, the performance of the DDT-based distinguishers in multiple ciphertext pairs is evaluated. Compared with the DDT-based distinguishers, the 9-, and 10-round neural distinguishers achieve better accuracy. Also, an in-depth analysis of the wrong key response profile revealed that the 12-th and 13-th bits of the subkey have little effect on the score of the neural distinguisher, thereby accelerating key recovery attacks. Finally, an enhanced 15-round and the first practical 16-, and 17-round attacks are implemented for Simeck32/64, and the success rate of both the 15-, and 16-round attacks is almost 100%.

==> Improved differential-neural cryptanalysis for Round-Reduced simeck/tikz/data_format.tikz <==
\begin{tikzpicture}
  [line width=0.6,trim left,
   shiftbox/.style = {
     draw, rounded corners=2pt,
     inner xsep=0.25cm, inner ysep=0.15cm,
   },
   wire/.style = {
     rounded corners=1.5pt
   },
   xor/.style = {
     draw, circle, inner sep=0cm, minimum size=0.4cm,
     append after command = {
       [shorten >=\pgflinewidth, shorten <=\pgflinewidth,]
       (\tikzlastnode.north) edge (\tikzlastnode.south)
       (\tikzlastnode.east) edge (\tikzlastnode.west)
     }
   },
   odot/.style = {
     draw, circle, inner sep=0cm, minimum size=0.4cm
   },
   dot/.style = {
     fill, circle, inner sep=0cm, minimum size=0.08cm
   },
   scale=0.8
   ]
% \draw[help lines,step=0.5] (0,0) grid +(15,15);
% \foreach \i in {0,0.5,1,...,15}{\node at (\i,-0.25) {\i};}
% \foreach \i in {0,0.5,1,...,15}{\node at (-0.25,\i) {\i};}

  %Draw nodes
  \node at (3,7.7) (xin) {$\Delta x_{r-1}=\Delta y_{r}$};
  \node at (7,7.7) (yin) {$\Delta y_{r-1}=y_{r-1}\oplus y_{r-1}^{'}$};
  \node[dot] at (3,7) (d1) {};
  \node[dot] at (3,6.2) (d2) {};
  \node[dot] at (3,5.4) (d3) {};
  \node[shiftbox] at (4.2,7) (S1) {$S^a$};
  \node[shiftbox] at (4.2,6.2) (S2) {$S^b$};
  \node[shiftbox] at (4.2,5.4) (S3) {$S^c$};
  \node[xor] at (7,6.6) (x1) {};
  \node[xor] at (7,5.8) (x2) {};
  \node[xor] at (7,5.0) (x3) {};
  \node[odot] at (5.5,6.6) (AND) {};
  \node[dot]  at (5.5,6.6) {};
  \node at (8.2,5.0) (k) {$k_{r-1}$};
  \node at (3, 3.5) () {$\Delta x_r=x_r\oplus x_{r}^{'}$};
  \node at (7, 3.5) () {$\Delta y_r=y_r\oplus y_{r}^{'}$};

  %Draw wires
  \draw[wire] (d1) -- (S1)  (S1.east) -- +(0.1,0) -- (AND);
  \draw[wire] (d2) -- (S2)  (S2.east) -- +(0.1,0) -- (AND);
  \draw[wire,->] (AND) -- (x1);
  \draw[wire,->] (d3) -- (S3) (S3.east) -- +(0.1,0) -- ++(0.9,0.4) -- (x2);
  \draw[wire,->] (7,3.7) -- (7,4.1) -- (3,4.6) -- (d3) -- (d2) -- (d1) -- (xin) ;
  \draw[wire,->] (3,3.7) -- (3,4.1)-- (7,4.6) -- (x3)-- (x2) -- (x1)  -- (yin);
  \draw[wire,->] (k.west) -- (x3);

  \node at (3,12) (xin) {$\Delta x_{r-2}=\Delta y_{r-1}$};
  \node at (7,12) (yin) {$p\Delta y_{r-2}$};
  \node[dot] at (3,11.3) (d1) {};
  \node[dot] at (3,10.5) (d2) {};
  \node[dot] at (3,9.7) (d3) {};
  \node[shiftbox] at (4.2,11.3) (S1) {$S^a$};
  \node[shiftbox] at (4.2,10.5) (S2) {$S^b$};
  \node[shiftbox] at (4.2,9.7) (S3) {$S^c$};
  \node[xor] at (7,10.9) (x1) {};
  \node[xor] at (7,10.1) (x2) {};
  \node[xor] at (7,9.3) (x3) {};
  \node[odot] at (5.5,10.9) (AND) {};
  \node[dot]  at (5.5,10.9) {};
  \node at (8.2,9.3) (k) {$k_{r-2}$};

  %Draw wires
  \draw[wire] (d1) -- (S1)  (S1.east) -- +(0.1,0) -- (AND);
  \draw[wire] (d2) -- (S2)  (S2.east) -- +(0.1,0) -- (AND);
  \draw[wire,->] (AND) -- (x1);
  \draw[wire,->] (d3) -- (S3) (S3.east) -- +(0.1,0) -- ++(0.9,0.4) -- (x2);
  \draw[wire,->] (7,8)-- (7,8.4)-- (3,8.9)-- (d3)-- (d2)-- (d1)-- (xin);
  \draw[wire,->] (3,8)-- (3,8.4)-- (7,8.9)-- (x3)-- (x2) -- (x1)  --(yin);
  \draw[wire,->] (k.west) -- (x3);

  % \node at (5,3) (yr1) {$y_{r-1}=S^{a}(y_{r})\odot S^{b}(y_{r})\oplus S^{c}(y_{r})\oplus y_{r}\oplus k_{r-1}\triangleq A \oplus k_{r-1}$};
  % \node at (5,2.5) (yr1') {$y_{r-1}^{'}=S^{a}(y_{r}^{'})\odot S^{b}(y_{r}^{'})\oplus S^{c}(y_{r}^{'})\oplus y_{r}^{'}\oplus k_{r-1}\triangleq A^{'} \oplus k_{r-1}$};
  % \node at (5,2) (pyr2) {$p\Delta y_{r-2}=S^{a}(A)\odot S^{b}(A)\oplus S^{c}(A)\oplus y_{r}\oplus S^{a}(A^{'})\odot S^{b}(A^{'})\oplus S^{c}(A^{'})\oplus y_{r}^{'}$};
  % \node at (5,1.5) (yr2) {$y_{r-2}=S^{a}(A\oplus k_{r-1})\odot S^{b}(A\oplus k_{r-1})\oplus S^{c}(A\oplus k_{r-1})\oplus y_{r}\oplus k_{r-2}$};
  % \node at (5,1) (yr2') {$y_{r-2}^{'}=S^{a}(A^{'}\oplus k_{r-1})\odot S^{b}(A^{'}\oplus k_{r-1})\oplus S^{c}(A^{'}\oplus k_{r-1})\oplus y_{r}^{'}\oplus k_{r-2}$};
\end{tikzpicture} 

==> Improved differential-neural cryptanalysis for Round-Reduced simeck/tikz/inception-model.tikz <==
% \begin{tikzpicture}[help lines/.style={blue!20,very thin} ,scale=0.7, every node/.style={scale=0.6}]
%     % \draw[help lines,step=0.5] (0,0) grid +(14,13);
%     % \foreach \i in {0,0.5,1,...,14}{\node at (\i,-0.25) {\i};}
%     % \foreach \i in {0,0.5,1,...,13}{\node at (-0.25,\i) {\i};}
%     % first column

%     \draw[dashed] (0,10) -- (13.5,10);
%     \draw[dashed] (0,0.5) -- (0,10);
%     \draw[dashed] (0,0.5) -- (13.5,0.5);
%     \draw[dashed] (13.5,0.5) -- (13.5,10);

%     \filldraw[fill=cyan!20,draw=black,rounded corners] (1,2.5) rectangle (3,3);
%     \node at (2,2.75) {Output};
%     \filldraw[fill=blue!20,draw=black,rounded corners] (1,3.5) rectangle (3,4);
%     \node at (2,3.75) {Module 3};\draw[-latex,thick](2,3.5)--(2,3);

%     \filldraw[fill=orange!20,draw=black,rounded corners] (1,4.5) rectangle (3,5);
%     \node at (2,4.75) {Module 2};\draw[-latex,thick](2,4.5)--(2,4);
%     \fill (2,5.1) circle[radius=1pt];\fill (2,5.25) circle[radius=1pt];\fill (2,5.4) circle[radius=1pt];
%     \filldraw[fill=orange!20,draw=black,rounded corners] (1,5.5) rectangle (3,6);
%     \node at (2,5.75) {Module 2};

%     \filldraw[fill=teal!20,draw=black,rounded corners] (1,6.5) rectangle (3,7);
%     \node at (2,6.75) {Module 1};\draw[-latex,thick](2,6.5)--(2,6);
%     \filldraw[fill=lightgray!20,draw=black,rounded corners] (1,7.5) rectangle (3,8);
%     \node at (2,7.75) {Input};\draw[-latex,thick](2,7.5)--(2,7);

%     \draw [draw=pink,thick](0.8,2.35) rectangle(3.2,6.15);
%     \draw [draw=pink,thick](0.8,6.35) rectangle(3.2,7.15);
%     \node at (0.4,4.25) {$F(\cdot)$};\node at (0.4,6.75) {$f(\cdot)$};



%     %second column


%     \draw[dashed] (3.5,6.25) -- (3.5,9.75);
%     \draw[dashed] (3.5,9.75) -- (10.25,9.75);
%     \draw[dashed] (3.5,6.25) -- (10.25,6.25);
%     \draw[dashed] (10.25,6.25) -- (10.25,9.75);
%     \node at (4.25,6.5) {\small{Module 1}};
%     \filldraw[fill=teal!20,draw=black,rounded corners] (4.5,9) rectangle (6.5,9.5); \node at (5.5,9.25) {$Conv, 1, N_f$};
%     \filldraw[fill=teal!20,draw=black,rounded corners] (7.5,9) rectangle (9.5,9.5); \node at (8.5,9.25) {$Conv, 5, N_f$};


%     \draw[-latex, thick] (5.5,9)--(7,8.5);
%     \draw[-latex, thick] (8.5,9)--(7,8.5);


%     \filldraw[fill=teal!20,draw=black,rounded corners] (5.5,8) rectangle (8.5,8.5); \node at (7,8.25) {$Concatenate$, $2N_f$};
%     \filldraw[fill=teal!20,draw=black,rounded corners] (5.5,7.5) rectangle (8.5,8); \node at (7,7.75) {$BN$};
%     \filldraw[fill=teal!20,draw=black,rounded corners] (5.5,7) rectangle (8.5,7.5); \node at (7,7.25) {$Relu$};
%     \draw[-latex, thick](7,7)--(7,6.5);


%     \draw[dashed] (3.5,6) -- (3.5,0.75);
%     \draw[dashed] (3.5,0.75) -- (10.25,0.75);
%     \draw[dashed] (3.5,6) -- (10.25,6);
%     \draw[dashed] (10.25,6) -- (10.25,0.75);
%     \node at (4.25,1) {\small{Module 2}};

%     \filldraw[fill=orange!20,draw=black,rounded corners] (4.5,3.4) rectangle (6,3.9); \node at (5.25,3.65) {$k_{s}=k_{s}+2$};
%     \filldraw[fill=orange!20,draw=black,rounded corners] (6.25,4.65) rectangle (8.75,5.15); \node at (7.5,4.9) {$Conv,k_s, 2N_f$};
%     \filldraw[fill=orange!20,draw=black,rounded corners] (6.25,4.15) rectangle (8.75,4.65); \node at (7.5,4.4) {$BN$};
%     \filldraw[fill=orange!20,draw=black,rounded corners] (6.25,3.65) rectangle (8.75,4.15); \node at (7.5,3.9) {$Relu$};
%     \draw[-latex, thick](7.5,5.8)--(7.5,5.15);

%     \filldraw[fill=orange!20,draw=black,rounded corners] (6.25,3.15) rectangle (8.75,3.65); \node at (7.5,3.4) {$Conv, k_s, 2N_f$};
%     \filldraw[fill=orange!20,draw=black,rounded corners] (6.25,2.65) rectangle (8.75,3.15); \node at (7.5,2.9) {$BN$};
%     \filldraw[fill=orange!20,draw=black,rounded corners] (6.25,2.15) rectangle (8.75,2.65); \node at (7.5,2.4) {$Relu$};
%     \draw[-latex, thick](7.5,2.15)--(7.5,1.65);

%     \draw (7.35,1.4) rectangle (7.65,1.7);
%     \node at (7.5,1.55) {$\oplus$};
%     \draw[-latex,thick](7.5,1.4)--(7.5,1);
%     \draw[-latex,thick] (7.5,5.5)--(9.25,5.5)--(9.25,1.55)--(7.65,1.55);

%     \draw[-latex,thick] (5.25,3.9)--(5.25,5.6)--(7.5,5.6);
%     \draw[-latex,thick] (7.5,2)--(5.25,2)--(5.25,3.4);



%     % the tirth column

%     \draw[dashed] (10.75,4.5) -- (10.75,9.25);
%     \draw[dashed] (10.75,4.5) -- (13.25,4.5);
%     \draw[dashed] (13.25,4.5) -- (13.25,9.25);
%     \draw[dashed] (10.75,9.25) -- (13.25,9.25);
%     \node at (11.5,4.75) {\small{Module 3}};
    
%     \draw[-latex, thick](12,9)--(12,8.5);
%     \filldraw[fill=blue!20,draw=black,rounded corners] (11,8) rectangle (13,8.5);    \node at (12,8.25) {$FC,d_1$};
%     \filldraw[fill=blue!20,draw=black,rounded corners] (11,7.5) rectangle (13,8);    \node at (12,7.75) {$BN$};
%     \filldraw[fill=blue!20,draw=black,rounded corners] (11,7) rectangle (13,7.5);    \node at (12,7.25) {$Relu$};
%     \filldraw[fill=blue!20,draw=black,rounded corners] (11,6.5) rectangle (13,7);    \node at (12,6.75) {$FC,d_2$};
%     \filldraw[fill=blue!20,draw=black,rounded corners] (11,6) rectangle (13,6.5);    \node at (12,6.25) {$BN$};
%     \filldraw[fill=blue!20,draw=black,rounded corners] (11,5.5) rectangle (13,6);    \node at (12,5.75) {$Relu$};
%     \draw[-latex, thick](12,5.5)--(12,5);


%     \draw[dashed] (10.75,1.25) -- (10.75,4.25);
%     \draw[dashed] (10.75,4.25) -- (13.25,4.25);
%     \draw[dashed] (10.75,1.25) -- (13.25,1.25);
%     \draw[dashed] (13.25,1.25) -- (13.25,4.25);
%     \node at (11.5,1.5) {\small{Output}};
%     \filldraw[fill=cyan!20,draw=black,rounded corners] (11,2.75) rectangle (13,3.25); \node at (12,3) {$FC,1$};
%     \filldraw[fill=cyan!20,draw=black,rounded corners] (11,2.25) rectangle (13,2.75); \node at (12.05,2.5) {$Sigmod$};
%     \draw[-latex, thick](12,3.75)--(12,3.25);
%     \draw[-latex, thick](12,2.25)--(12,1.75);


% \end{tikzpicture}


\begin{tikzpicture}[help lines/.style={blue!20,very thin} ,scale=0.8, every node/.style={scale=0.7}]
    % \draw[help lines,step=0.5] (0,0) grid +(14,13);
    % \foreach \i in {0,0.5,1,...,14}{\node at (\i,-0.25) {\i};}
    % \foreach \i in {0,0.5,1,...,13}{\node at (-0.25,\i) {\i};}
    % first column

    \draw[dashed] (0,10) -- (13.5,10);
    \draw[dashed] (0,0.5) -- (0,10);
    \draw[dashed] (0,0.5) -- (13.5,0.5);
    \draw[dashed] (13.5,0.5) -- (13.5,10);

    \filldraw[fill=white!20,draw=black,rounded corners] (1,2.5) rectangle (3,3);
    \node at (2,2.75) {Output};
    \filldraw[fill=white!20,draw=black,rounded corners] (1,3.5) rectangle (3,4);
    \node at (2,3.75) {Module 3};\draw[-latex,thin](2,3.5)--(2,3);

    \filldraw[fill=white!20,draw=black,rounded corners] (1,4.5) rectangle (3,5);
    \node at (2,4.75) {Module 2};\draw[-latex,thin](2,4.5)--(2,4);
    \fill (2,5.1) circle[radius=1pt];\fill (2,5.25) circle[radius=1pt];\fill (2,5.4) circle[radius=1pt];
    \filldraw[fill=white!20,draw=black,rounded corners] (1,5.5) rectangle (3,6);
    \node at (2,5.75) {Module 2};

    \filldraw[fill=white!20,draw=black,rounded corners] (1,6.5) rectangle (3,7);
    \node at (2,6.75) {Module 1};\draw[-latex,thin](2,6.5)--(2,6);
    \filldraw[fill=white!20,draw=black,rounded corners] (1,7.5) rectangle (3,8);
    \node at (2,7.75) {Input};\draw[-latex,thin](2,7.5)--(2,7);

    \draw [dashed](0.8,2.35) rectangle(3.2,6.15);
    \draw [dashed](0.8,6.35) rectangle(3.2,7.15);
    \node at (0.4,4.25) {$F(\cdot)$};\node at (0.4,6.75) {$f(\cdot)$};



    %second column


    \draw[dashed] (3.5,6.25) -- (3.5,9.75);
    \draw[dashed] (3.5,9.75) -- (10.25,9.75);
    \draw[dashed] (3.5,6.25) -- (10.25,6.25);
    \draw[dashed] (10.25,6.25) -- (10.25,9.75);
    \node at (4.25,6.5) {\small{Module 1}};
    \filldraw[fill=white!20,draw=black,rounded corners] (4.5,9) rectangle (6.5,9.5); \node at (5.5,9.25) {$Conv, 1, N_f$};
    \filldraw[fill=white!20,draw=black,rounded corners] (7.5,9) rectangle (9.5,9.5); \node at (8.5,9.25) {$Conv, 5, N_f$};


    \draw[-latex, thin] (5.5,9)--(7,8.5);
    \draw[-latex, thin] (8.5,9)--(7,8.5);


    \filldraw[fill=white!20,draw=black,rounded corners] (5.5,8) rectangle (8.5,8.5); \node at (7,8.25) {$Concatenate$, $2N_f$};
    \filldraw[fill=white!20,draw=black,rounded corners] (5.5,7.5) rectangle (8.5,8); \node at (7,7.75) {$BN$};
    \filldraw[fill=white!20,draw=black,rounded corners] (5.5,7) rectangle (8.5,7.5); \node at (7,7.25) {$Relu$};
    \draw[-latex, thin](7,7)--(7,6.5);


    \draw[dashed] (3.5,6) -- (3.5,0.75);
    \draw[dashed] (3.5,0.75) -- (10.25,0.75);
    \draw[dashed] (3.5,6) -- (10.25,6);
    \draw[dashed] (10.25,6) -- (10.25,0.75);
    \node at (4.25,1) {\small{Module 2}};

    \filldraw[fill=white!20,draw=black,rounded corners] (4.5,3.4) rectangle (6,3.9); \node at (5.25,3.65) {$k_{s}=k_{s}+2$};
    \filldraw[fill=white!20,draw=black,rounded corners] (6.25,4.65) rectangle (8.75,5.15); \node at (7.5,4.9) {$Conv,k_s, 2N_f$};
    \filldraw[fill=white!20,draw=black,rounded corners] (6.25,4.15) rectangle (8.75,4.65); \node at (7.5,4.4) {$BN$};
    \filldraw[fill=white!20,draw=black,rounded corners] (6.25,3.65) rectangle (8.75,4.15); \node at (7.5,3.9) {$Relu$};
    \draw[-latex, thin](7.5,5.8)--(7.5,5.15);

    \filldraw[fill=white!20,draw=black,rounded corners] (6.25,3.15) rectangle (8.75,3.65); \node at (7.5,3.4) {$Conv, k_s, 2N_f$};
    \filldraw[fill=white!20,draw=black,rounded corners] (6.25,2.65) rectangle (8.75,3.15); \node at (7.5,2.9) {$BN$};
    \filldraw[fill=white!20,draw=black,rounded corners] (6.25,2.15) rectangle (8.75,2.65); \node at (7.5,2.4) {$Relu$};
    \draw[-latex, thin](7.5,2.15)--(7.5,1.65);

    \draw (7.35,1.4) rectangle (7.65,1.7);
    \node at (7.5,1.55) {$\oplus$};
    \draw[-latex,thin](7.5,1.4)--(7.5,1);
    \draw[-latex,thin] (7.5,5.5)--(9.25,5.5)--(9.25,1.55)--(7.65,1.55);

    \draw[-latex,thin] (5.25,3.9)--(5.25,5.6)--(7.5,5.6);
    \draw[-latex,thin] (7.5,2)--(5.25,2)--(5.25,3.4);



    % the tirth column

    \draw[dashed] (10.75,4.5) -- (10.75,9.25);
    \draw[dashed] (10.75,4.5) -- (13.25,4.5);
    \draw[dashed] (13.25,4.5) -- (13.25,9.25);
    \draw[dashed] (10.75,9.25) -- (13.25,9.25);
    \node at (11.5,4.75) {\small{Module 3}};
    
    \draw[-latex, thin](12,9)--(12,8.5);
    \filldraw[fill=white!20,draw=black,rounded corners] (11,8) rectangle (13,8.5);    \node at (12,8.25) {$FC,d_1$};
    \filldraw[fill=white!20,draw=black,rounded corners] (11,7.5) rectangle (13,8);    \node at (12,7.75) {$BN$};
    \filldraw[fill=white!20,draw=black,rounded corners] (11,7) rectangle (13,7.5);    \node at (12,7.25) {$Relu$};
    \filldraw[fill=white!20,draw=black,rounded corners] (11,6.5) rectangle (13,7);    \node at (12,6.75) {$FC,d_2$};
    \filldraw[fill=white!20,draw=black,rounded corners] (11,6) rectangle (13,6.5);    \node at (12,6.25) {$BN$};
    \filldraw[fill=white!20,draw=black,rounded corners] (11,5.5) rectangle (13,6);    \node at (12,5.75) {$Relu$};
    \draw[-latex, thin](12,5.5)--(12,5);


    \draw[dashed] (10.75,1.25) -- (10.75,4.25);
    \draw[dashed] (10.75,4.25) -- (13.25,4.25);
    \draw[dashed] (10.75,1.25) -- (13.25,1.25);
    \draw[dashed] (13.25,1.25) -- (13.25,4.25);
    \node at (11.5,1.5) {\small{Output}};
    \filldraw[fill=white!20,draw=black,rounded corners] (11,2.75) rectangle (13,3.25); \node at (12,3) {$FC,1$};
    \filldraw[fill=white!20,draw=black,rounded corners] (11,2.25) rectangle (13,2.75); \node at (12.05,2.5) {$Sigmod$};
    \draw[-latex, thin](12,3.75)--(12,3.25);
    \draw[-latex, thin](12,2.25)--(12,1.75);


\end{tikzpicture}
